An Empirical Study of Configuration Mismatches in Linux

Ideally the variability of a product line is represented completely and correctly by its variability model. However, in practice additional variability is often represented on the level of the build system or in the code. Such a situation may lead to inconsistencies, where the actually realized variability does not fully correspond to the one described by the variability model. In this paper we focus on configuration mismatches, i.e., cases where the effective variability differs from the variability as it is represented by the variability model. While previous research has already shown that these situations still exist even today in well-analyzed product lines like Linux, so far it was unclear under what circumstances such issues occur in reality. In particular, it is open what types of configuration mismatches occur and how severe they are. Here, our contribution is to close this gap by presenting a detailed manual analysis of 80 configuration mismatches in the Linux 4.4.1 kernel and assess their criticality. We identify various categories of configuration issues and show that about two-thirds of the configuration mismatches may actually lead to kernel misconfigurations.

==> SPLC17 - Smells - Arxiv/listings/Kbuild_categories_example.txt <==
#drivers/net/ethernet/Makefile
obj-$(CONFIG_NET_VENDOR_QUALCOMM) += qualcomm/

#drivers/net/ethernet/qualcomm/Makefile
obj-$(CONFIG_QCA7000) += qcaspi.o
qcaspi-objs := qca_spi.o qca_framing.o qca_7k.o qca_debug.o
...

==> SPLC17 - Smells - Arxiv/listings/Kbuild_deselect_example.txt <==
#drivers/dma/Makefile
obj-$(CONFIG_HSU_DMA) += hsu/

#drivers/dma/hsu/Makefile
obj-$(CONFIG_HSU_DMA_PCI)	+= hsu_dma_pci.o
...

==> SPLC17 - Smells - Arxiv/listings/Kbuild_select_example.txt <==
#sound/drivers/opl3/Makefile
...
obj-$(CONFIG_SND_OPL3_LIB) += snd-opl3-lib.o
obj-$(CONFIG_SND_OPL4_LIB) += snd-opl3-lib.o


==> SPLC17 - Smells - Arxiv/listings/Kbuild_smell_example.txt <==
#drivers/net/wireless/ath/ath5k/Makefile
ath5k-$(CONFIG_ATH5K_PCI)	+= pci.o
obj-$(CONFIG_ATH5K)		+= ath5k.o
...

==> SPLC17 - Smells - Arxiv/listings/Kconfig_HAVE_example.txt <==
### Arch settings
config X86
	def_bool y
	select ARCH_SUPPORTS_INT128		if X86_64
	select HAVE_IDE
	select HAVE_KERNEL_BZIP2
	select HAVE_KERNEL_GZIP
	select HAVE_KVM
	select HAVE_LIVEPATCH			if X86_64
    ...

==> SPLC17 - Smells - Arxiv/listings/Kconfig_HAVE_full_x86.txt <==
### Arch settings
config X86
	def_bool y
	select ACPI_LEGACY_TABLES_LOOKUP	if ACPI
	select ACPI_SYSTEM_POWER_STATES_SUPPORT	if ACPI
	select ANON_INODES
	select ARCH_CLOCKSOURCE_DATA
	select ARCH_DISCARD_MEMBLOCK
	select ARCH_HAS_ATOMIC64_DEC_IF_POSITIVE
	select ARCH_HAS_DEBUG_STRICT_USER_COPY_CHECKS
	select ARCH_HAS_ELF_RANDOMIZE
	select ARCH_HAS_FAST_MULTIPLIER
	select ARCH_HAS_GCOV_PROFILE_ALL
	select ARCH_HAS_PMEM_API		if X86_64
	select ARCH_HAS_MMIO_FLUSH
	select ARCH_HAS_SG_CHAIN
	select ARCH_HAVE_NMI_SAFE_CMPXCHG
	select ARCH_MIGHT_HAVE_ACPI_PDC		if ACPI
	select ARCH_MIGHT_HAVE_PC_PARPORT
	select ARCH_MIGHT_HAVE_PC_SERIO
	select ARCH_SUPPORTS_ATOMIC_RMW
	select ARCH_SUPPORTS_DEFERRED_STRUCT_PAGE_INIT
	select ARCH_SUPPORTS_INT128		if X86_64
	select ARCH_SUPPORTS_NUMA_BALANCING	if X86_64
	select ARCH_USE_BUILTIN_BSWAP
	select ARCH_USE_CMPXCHG_LOCKREF		if X86_64
	select ARCH_USE_QUEUED_RWLOCKS
	select ARCH_USE_QUEUED_SPINLOCKS
	select ARCH_WANT_BATCHED_UNMAP_TLB_FLUSH if SMP
	select ARCH_WANTS_DYNAMIC_TASK_STRUCT
	select ARCH_WANT_FRAME_POINTERS
	select ARCH_WANT_IPC_PARSE_VERSION	if X86_32
	select ARCH_WANT_OPTIONAL_GPIOLIB
	select BUILDTIME_EXTABLE_SORT
	select CLKEVT_I8253
	select CLKSRC_I8253			if X86_32
	select CLOCKSOURCE_VALIDATE_LAST_CYCLE
	select CLOCKSOURCE_WATCHDOG
	select CLONE_BACKWARDS			if X86_32
	select COMPAT_OLD_SIGACTION		if IA32_EMULATION
	select DCACHE_WORD_ACCESS
	select EDAC_ATOMIC_SCRUB
	select EDAC_SUPPORT
	select GENERIC_CLOCKEVENTS
	select GENERIC_CLOCKEVENTS_BROADCAST	if X86_64 || (X86_32 && X86_LOCAL_APIC)
	select GENERIC_CLOCKEVENTS_MIN_ADJUST
	select GENERIC_CMOS_UPDATE
	select GENERIC_CPU_AUTOPROBE
	select GENERIC_EARLY_IOREMAP
	select GENERIC_FIND_FIRST_BIT
	select GENERIC_IOMAP
	select GENERIC_IRQ_PROBE
	select GENERIC_IRQ_SHOW
	select GENERIC_PENDING_IRQ		if SMP
	select GENERIC_SMP_IDLE_THREAD
	select GENERIC_STRNCPY_FROM_USER
	select GENERIC_STRNLEN_USER
	select GENERIC_TIME_VSYSCALL
	select HAVE_ACPI_APEI			if ACPI
	select HAVE_ACPI_APEI_NMI		if ACPI
	select HAVE_ALIGNED_STRUCT_PAGE		if SLUB
	select HAVE_AOUT			if X86_32
	select HAVE_ARCH_AUDITSYSCALL
	select HAVE_ARCH_HUGE_VMAP		if X86_64 || X86_PAE
	select HAVE_ARCH_JUMP_LABEL
	select HAVE_ARCH_KASAN			if X86_64 && SPARSEMEM_VMEMMAP
	select HAVE_ARCH_KGDB
	select HAVE_ARCH_KMEMCHECK
	select HAVE_ARCH_SECCOMP_FILTER
	select HAVE_ARCH_SOFT_DIRTY		if X86_64
	select HAVE_ARCH_TRACEHOOK
	select HAVE_ARCH_TRANSPARENT_HUGEPAGE
	select HAVE_BPF_JIT			if X86_64
	select HAVE_CC_STACKPROTECTOR
	select HAVE_CMPXCHG_DOUBLE
	select HAVE_CMPXCHG_LOCAL
	select HAVE_CONTEXT_TRACKING		if X86_64
	select HAVE_COPY_THREAD_TLS
	select HAVE_C_RECORDMCOUNT
	select HAVE_DEBUG_KMEMLEAK
	select HAVE_DEBUG_STACKOVERFLOW
	select HAVE_DMA_API_DEBUG
	select HAVE_DMA_ATTRS
	select HAVE_DMA_CONTIGUOUS
	select HAVE_DYNAMIC_FTRACE
	select HAVE_DYNAMIC_FTRACE_WITH_REGS
	select HAVE_EFFICIENT_UNALIGNED_ACCESS
	select HAVE_FENTRY			if X86_64
	select HAVE_FTRACE_MCOUNT_RECORD
	select HAVE_FUNCTION_GRAPH_FP_TEST
	select HAVE_FUNCTION_GRAPH_TRACER
	select HAVE_FUNCTION_TRACER
	select HAVE_GENERIC_DMA_COHERENT	if X86_32
	select HAVE_HW_BREAKPOINT
	select HAVE_IDE
	select HAVE_IOREMAP_PROT
	select HAVE_IRQ_EXIT_ON_IRQ_STACK	if X86_64
	select HAVE_IRQ_TIME_ACCOUNTING
	select HAVE_KERNEL_BZIP2
	select HAVE_KERNEL_GZIP
	select HAVE_KERNEL_LZ4
	select HAVE_KERNEL_LZMA
	select HAVE_KERNEL_LZO
	select HAVE_KERNEL_XZ
	select HAVE_KPROBES
	select HAVE_KPROBES_ON_FTRACE
	select HAVE_KRETPROBES
	select HAVE_KVM
	select HAVE_LIVEPATCH			if X86_64
	select HAVE_MEMBLOCK
	select HAVE_MEMBLOCK_NODE_MAP
	select HAVE_MIXED_BREAKPOINTS_REGS
	select HAVE_OPROFILE
	select HAVE_OPTPROBES
	select HAVE_PCSPKR_PLATFORM
	select HAVE_PERF_EVENTS
	select HAVE_PERF_EVENTS_NMI
	select HAVE_PERF_REGS
	select HAVE_PERF_USER_STACK_DUMP
	select HAVE_REGS_AND_STACK_ACCESS_API
	select HAVE_SYSCALL_TRACEPOINTS
	select HAVE_UID16			if X86_32 || IA32_EMULATION
	select HAVE_UNSTABLE_SCHED_CLOCK
	select HAVE_USER_RETURN_NOTIFIER
	select IRQ_FORCED_THREADING
	select MODULES_USE_ELF_RELA		if X86_64
	select MODULES_USE_ELF_REL		if X86_32
	select OLD_SIGACTION			if X86_32
	select OLD_SIGSUSPEND3			if X86_32 || IA32_EMULATION
	select PERF_EVENTS
	select RTC_LIB
	select SPARSE_IRQ
	select SRCU
	select SYSCTL_EXCEPTION_TRACE
	select USER_STACKTRACE_SUPPORT
	select VIRT_TO_BUS
	select X86_DEV_DMA_OPS			if X86_64
	select X86_FEATURE_NAMES		if PROC_FS

==> SPLC17 - Smells - Arxiv/listings/Kconfig_XEN_x86.txt <==
# arch/x86/xen/Kconfig
config XEN
    bool "Xen guest support"
    ...
    select XEN_HAVE_VPMU
    help
     This is the Linux Xen port. Enabling this will allow the kernel to boot [...] under the Xen hypervisor.

# drivers/xen/Kconfig
config XEN_SYS_HYPERVISOR
    bool "Create xen entries under /sys/hypervisor"
    depends on SYSFS

...
config XEN_HAVE_VPMU
    bool

==> SPLC17 - Smells - Arxiv/listings/Kconfig_categories_example.txt <==
config NET_VENDOR_QUALCOMM
    bool "Qualcomm devices"
    default y
    ---help---
     If you have a network (Ethernet) card belonging to this class, say Y.

    Note that the answer to this question doesn't directly affect the kernel: saying N will just cause the configurator to skip all the questions about Qualcomm cards. If you say Y, you will be asked for your specific card in the following questions.

if NET_VENDOR_QUALCOMM

config QCA7000
    tristate "Qualcomm Atheros QCA7000 support"
    depends on SPI_MASTER && OF
    ---help---
     This SPI protocol driver supports the Qualcomm Atheros QCA7000.

    To compile this driver as a module, choose M here. The module will be called qcaspi.

endif # NET_VENDOR_QUALCOMM

==> SPLC17 - Smells - Arxiv/listings/Kconfig_deselect_example.txt <==
config SERIAL_8250_MID
    tristate "Support for serial ports on Intel MID platforms"
    depends on SERIAL_8250 && PCI
    select HSU_DMA      if SERIAL_8250_DMA
    select HSU_DMA_PCI  if X86_INTEL_MID
    ...

config HSU_DMA
	tristate
	select DMA_ENGINE
	select DMA_VIRTUAL_CHANNELS

config HSU_DMA_PCI
	tristate
	depends on HSU_DMA && PCI

==> SPLC17 - Smells - Arxiv/listings/Kconfig_example.txt <==
config BOOLEAN_VAR1
    bool "Visible Boolean"
    select BOOLEAN_VAR2
    
config TRISTATE_VAR
    tristate "Visible Tristate" 
    depends on BOOLEAN_VAR
    default m
            
config BOOLEAN_VAR2
    bool
    default y if TRISTATE_VAR

==> SPLC17 - Smells - Arxiv/listings/Kconfig_select_example.txt <==
config SND_OPL3_LIB
    tristate
    select SND_TIMER
    select SND_HWDEP

config SND_OPL4_LIB
    tristate
    select SND_TIMER
    select SND_HWDEP

==> SPLC17 - Smells - Arxiv/listings/Kconfig_smell_example.txt <==
config ATH5K
    tristate "Atheros 5xxx wireless cards support"
    depends on (PCI || ATH25) && MAC80211
    select ATH5K_PCI if !ATH25
    ...

config ATH5K_PCI
    bool "Atheros 5xxx PCI bus support"
    depends on (!ATH25 && PCI)
    ...
    

==> listings/Kbuild_select_example.txt <==
#sound/drivers/opl3/Makefile
...
obj-$(CONFIG_SND_OPL3_LIB) += snd-opl3-lib.o
obj-$(CONFIG_SND_OPL4_LIB) += snd-opl3-lib.o


==> listings/Kconfig_HAVE_example.txt <==
### Arch settings
config X86
	def_bool y
	select ARCH_SUPPORTS_INT128		if X86_64
	select HAVE_IDE
	select HAVE_KERNEL_BZIP2
	select HAVE_KERNEL_GZIP
	select HAVE_KVM
	select HAVE_LIVEPATCH			if X86_64
    ...

==> listings/Kconfig_HAVE_full_x86.txt <==
### Arch settings
config X86
	def_bool y
	select ACPI_LEGACY_TABLES_LOOKUP	if ACPI
	select ACPI_SYSTEM_POWER_STATES_SUPPORT	if ACPI
	select ANON_INODES
	select ARCH_CLOCKSOURCE_DATA
	select ARCH_DISCARD_MEMBLOCK
	select ARCH_HAS_ATOMIC64_DEC_IF_POSITIVE
	select ARCH_HAS_DEBUG_STRICT_USER_COPY_CHECKS
	select ARCH_HAS_ELF_RANDOMIZE
	select ARCH_HAS_FAST_MULTIPLIER
	select ARCH_HAS_GCOV_PROFILE_ALL
	select ARCH_HAS_PMEM_API		if X86_64
	select ARCH_HAS_MMIO_FLUSH
	select ARCH_HAS_SG_CHAIN
	select ARCH_HAVE_NMI_SAFE_CMPXCHG
	select ARCH_MIGHT_HAVE_ACPI_PDC		if ACPI
	select ARCH_MIGHT_HAVE_PC_PARPORT
	select ARCH_MIGHT_HAVE_PC_SERIO
	select ARCH_SUPPORTS_ATOMIC_RMW
	select ARCH_SUPPORTS_DEFERRED_STRUCT_PAGE_INIT
	select ARCH_SUPPORTS_INT128		if X86_64
	select ARCH_SUPPORTS_NUMA_BALANCING	if X86_64
	select ARCH_USE_BUILTIN_BSWAP
	select ARCH_USE_CMPXCHG_LOCKREF		if X86_64
	select ARCH_USE_QUEUED_RWLOCKS
	select ARCH_USE_QUEUED_SPINLOCKS
	select ARCH_WANT_BATCHED_UNMAP_TLB_FLUSH if SMP
	select ARCH_WANTS_DYNAMIC_TASK_STRUCT
	select ARCH_WANT_FRAME_POINTERS
	select ARCH_WANT_IPC_PARSE_VERSION	if X86_32
	select ARCH_WANT_OPTIONAL_GPIOLIB
	select BUILDTIME_EXTABLE_SORT
	select CLKEVT_I8253
	select CLKSRC_I8253			if X86_32
	select CLOCKSOURCE_VALIDATE_LAST_CYCLE
	select CLOCKSOURCE_WATCHDOG
	select CLONE_BACKWARDS			if X86_32
	select COMPAT_OLD_SIGACTION		if IA32_EMULATION
	select DCACHE_WORD_ACCESS
	select EDAC_ATOMIC_SCRUB
	select EDAC_SUPPORT
	select GENERIC_CLOCKEVENTS
	select GENERIC_CLOCKEVENTS_BROADCAST	if X86_64 || (X86_32 && X86_LOCAL_APIC)
	select GENERIC_CLOCKEVENTS_MIN_ADJUST
	select GENERIC_CMOS_UPDATE
	select GENERIC_CPU_AUTOPROBE
	select GENERIC_EARLY_IOREMAP
	select GENERIC_FIND_FIRST_BIT
	select GENERIC_IOMAP
	select GENERIC_IRQ_PROBE
	select GENERIC_IRQ_SHOW
	select GENERIC_PENDING_IRQ		if SMP
	select GENERIC_SMP_IDLE_THREAD
	select GENERIC_STRNCPY_FROM_USER
	select GENERIC_STRNLEN_USER
	select GENERIC_TIME_VSYSCALL
	select HAVE_ACPI_APEI			if ACPI
	select HAVE_ACPI_APEI_NMI		if ACPI
	select HAVE_ALIGNED_STRUCT_PAGE		if SLUB
	select HAVE_AOUT			if X86_32
	select HAVE_ARCH_AUDITSYSCALL
	select HAVE_ARCH_HUGE_VMAP		if X86_64 || X86_PAE
	select HAVE_ARCH_JUMP_LABEL
	select HAVE_ARCH_KASAN			if X86_64 && SPARSEMEM_VMEMMAP
	select HAVE_ARCH_KGDB
	select HAVE_ARCH_KMEMCHECK
	select HAVE_ARCH_SECCOMP_FILTER
	select HAVE_ARCH_SOFT_DIRTY		if X86_64
	select HAVE_ARCH_TRACEHOOK
	select HAVE_ARCH_TRANSPARENT_HUGEPAGE
	select HAVE_BPF_JIT			if X86_64
	select HAVE_CC_STACKPROTECTOR
	select HAVE_CMPXCHG_DOUBLE
	select HAVE_CMPXCHG_LOCAL
	select HAVE_CONTEXT_TRACKING		if X86_64
	select HAVE_COPY_THREAD_TLS
	select HAVE_C_RECORDMCOUNT
	select HAVE_DEBUG_KMEMLEAK
	select HAVE_DEBUG_STACKOVERFLOW
	select HAVE_DMA_API_DEBUG
	select HAVE_DMA_ATTRS
	select HAVE_DMA_CONTIGUOUS
	select HAVE_DYNAMIC_FTRACE
	select HAVE_DYNAMIC_FTRACE_WITH_REGS
	select HAVE_EFFICIENT_UNALIGNED_ACCESS
	select HAVE_FENTRY			if X86_64
	select HAVE_FTRACE_MCOUNT_RECORD
	select HAVE_FUNCTION_GRAPH_FP_TEST
	select HAVE_FUNCTION_GRAPH_TRACER
	select HAVE_FUNCTION_TRACER
	select HAVE_GENERIC_DMA_COHERENT	if X86_32
	select HAVE_HW_BREAKPOINT
	select HAVE_IDE
	select HAVE_IOREMAP_PROT
	select HAVE_IRQ_EXIT_ON_IRQ_STACK	if X86_64
	select HAVE_IRQ_TIME_ACCOUNTING
	select HAVE_KERNEL_BZIP2
	select HAVE_KERNEL_GZIP
	select HAVE_KERNEL_LZ4
	select HAVE_KERNEL_LZMA
	select HAVE_KERNEL_LZO
	select HAVE_KERNEL_XZ
	select HAVE_KPROBES
	select HAVE_KPROBES_ON_FTRACE
	select HAVE_KRETPROBES
	select HAVE_KVM
	select HAVE_LIVEPATCH			if X86_64
	select HAVE_MEMBLOCK
	select HAVE_MEMBLOCK_NODE_MAP
	select HAVE_MIXED_BREAKPOINTS_REGS
	select HAVE_OPROFILE
	select HAVE_OPTPROBES
	select HAVE_PCSPKR_PLATFORM
	select HAVE_PERF_EVENTS
	select HAVE_PERF_EVENTS_NMI
	select HAVE_PERF_REGS
	select HAVE_PERF_USER_STACK_DUMP
	select HAVE_REGS_AND_STACK_ACCESS_API
	select HAVE_SYSCALL_TRACEPOINTS
	select HAVE_UID16			if X86_32 || IA32_EMULATION
	select HAVE_UNSTABLE_SCHED_CLOCK
	select HAVE_USER_RETURN_NOTIFIER
	select IRQ_FORCED_THREADING
	select MODULES_USE_ELF_RELA		if X86_64
	select MODULES_USE_ELF_REL		if X86_32
	select OLD_SIGACTION			if X86_32
	select OLD_SIGSUSPEND3			if X86_32 || IA32_EMULATION
	select PERF_EVENTS
	select RTC_LIB
	select SPARSE_IRQ
	select SRCU
	select SYSCTL_EXCEPTION_TRACE
	select USER_STACKTRACE_SUPPORT
	select VIRT_TO_BUS
	select X86_DEV_DMA_OPS			if X86_64
	select X86_FEATURE_NAMES		if PROC_FS

==> listings/Kconfig_select_example.txt <==
config SND_OPL3_LIB
    tristate
    select SND_TIMER
    select SND_HWDEP

config SND_OPL4_LIB
    tristate
    select SND_TIMER
    select SND_HWDEP
